Lines on quartic surfaces

We show that the maximal number of (real) lines in a (real) nonsingular spatial quartic surface is 64 (respectively, 56). We also give a complete projective classification of all quartics containing more than 52 lines: all such quartics are projectively rigid. Any value not exceeding 52 can appear as the number of lines of an appropriate quartic.

==> gle/6=1.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.97672,1.57672)(0,0)%
\put(0,0){\includegraphics{gle/inc/6=1_inc}}
\end{picture}


==> gle/6=2.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.27672,1.57672)(0,0)%
\put(0,0){\includegraphics{gle/inc/6=2_inc}}
\end{picture}


==> gle/7=1.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.97672,1.57672)(0,0)%
\put(0,0){\includegraphics{gle/inc/7=1_inc}}
\end{picture}


==> gle/8-1.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(3.67672,1.57672)(0,0)%
\put(0,0){\includegraphics{gle/inc/8-1_inc}}
\end{picture}


==> gle/8-2.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(4.37672,1.57672)(0,0)%
\put(0,0){\includegraphics{gle/inc/8-2_inc}}
\end{picture}


==> gle/8-3.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.97672,1.57672)(0,0)%
\put(0,0){\includegraphics{gle/inc/8-3_inc}}
\end{picture}


==> gle/8-4.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.97672,1.57672)(0,0)%
\put(0,0){\includegraphics{gle/inc/8-4_inc}}
\end{picture}


==> gle/8-5.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.97672,1.57672)(0,0)%
\put(0,0){\includegraphics{gle/inc/8-5_inc}}
\end{picture}


==> gle/8-6.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(3.67672,1.57672)(0,0)%
\put(0,0){\includegraphics{gle/inc/8-6_inc}}
\end{picture}


==> gle/8-7.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(2.97672,1.57672)(0,0)%
\put(0,0){\includegraphics{gle/inc/8-7_inc}}
\end{picture}


==> gle/8-8.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(3.67672,1.57672)(0,0)%
\put(0,0){\includegraphics{gle/inc/8-8_inc}}
\end{picture}


==> gle/8-9.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(3.67672,1.57672)(0,0)%
\put(0,0){\includegraphics{gle/inc/8-9_inc}}
\end{picture}


==> gle/8=1.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(3.67672,1.57672)(0,0)%
\put(0,0){\includegraphics{gle/inc/8=1_inc}}
\end{picture}


==> gle/8=2.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(3.67672,1.57672)(0,0)%
\put(0,0){\includegraphics{gle/inc/8=2_inc}}
\end{picture}


==> gle/8=3.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(3.67672,1.57672)(0,0)%
\put(0,0){\includegraphics{gle/inc/8=3_inc}}
\end{picture}


==> gle/8=4.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(3.67672,1.57672)(0,0)%
\put(0,0){\includegraphics{gle/inc/8=4_inc}}
\end{picture}


==> gle/8=5.inc <==
\setlength{\unitlength}{1cm}%
\noindent{}\begin{picture}(4.37672,1.57672)(0,0)%
\put(0,0){\includegraphics{gle/inc/8=5_inc}}
\end{picture}

